OptStream: Releasing Time Series Privately

Many applications of machine learning and optimization operate on data streams. While these datasets are fundamental to fuel decision-making algorithms, often they contain sensitive information about individuals and their usage poses significant privacy risks. Motivated by an application in energy systems, this paper presents OPTSTREAM, a novel algorithm for releasing differentially private data streams under the w-event model of privacy. OPTSTREAM is a 4-step procedure consisting of sampling, perturbation, reconstruction, and post-processing modules. First, the sampling module selects a small set of points to access in each period of interest. Then, the perturbation module adds noise to the sampled data points to guarantee privacy. Next, the reconstruction module reassembles non-sampled data points from the perturbed sample points. Finally, the post-processing module uses convex optimization over the private output of the previous modules, as well as the private answers of additional queries on the data stream, to improve accuracy by redistributing the added noise. OPTSTREAM is evaluated on a test case involving the release of a real data stream from the largest European transmission operator. Experimental results show that OPTSTREAM may not only improve the accuracy of state-of-the-art methods by at least one order of magnitude but also supports accurate load forecasting on the private data.

==> jair_prem_questions.txt <==
Q1. List up to four keywords/key phrases from your paper from the following list:
- spatial and temporal databases
- constraint satisfaction


Q2. Please state in no more than 150 words why your work is important to other researchers in Artificial Intelligence and how they could make use of your results.

This work presents a novel algorithm for privately releasing streams of data. Our results on real data streams show that the proposed algorithm may not only substantially improve the accuracy of state-of-the-art methods but also supports accurate load forecasting on private data.

As data becomes central in several applications of optimization and machine learning, privacy concerns often arise. Differential privacy has attracted increased attention in recent years within the AI community. However, the accuracy of the private dataset may be insufficient for a task at hand. Our work relies on optimization techniques to release private data stream which retain high fidelity and presents a general framework for data stream release.  
We believe that this work will (1) benefit research in decision-making supported by sensitive data streams and (2) stimulate the need of AI techniques to support releasing accurate private datasets.


Q3. Please list 1 - 3 papers previously published in JAIR that are closest to your work, and explain in no more than 150 words how your work differs from those papers. If you consider no previous articles in JAIR to be sufficiently close to your work, please state this and instead list a previous JAIR publication that has a similar structure to your submission. Please note that articles with little similarity in content or structure to published JAIR articles have a high chance of rejection without review.


The importance of privacy-preserving decision making is highlighted in several JAIR contributions, e.g.,

T. Tassa, T. Grinshpoun, R. Zivan,  “Privacy Preserving Implementation of the Max-Sum Algorithm and its Variants” (59) 2017

T. Leaute, B. Falting. “Protecting Privacy through Distributed Computation in Multi-agent Decision Making” (47) 2013

A. Krause, E. Horvitz. “A Utility-Theoretic Approach to Privacy in Online Services” (39) 2010

The growing number of articles related to privacy proposing new algorithms as well as the growing interest on its practical use, provides evidence of the need of principled techniques for private data streams processing. 


Q4. If any part of this paper has been previously published, please state where and explain how the current paper differs. If you answer positively, please state where and explain how the current paper differs.
N/A




Q1 List:
=============
automated reasoning
autonomous agents
bayesian networks
belief revision and update
case-based reasoning
causality
cognitive modeling
cognitive robotics
common-sense reasoning
computational social systems
constraint programming 
constraint satisfaction
data mining
decision theory
decision trees
description logics
dialog processing
diagnosis
discourse modelling
distributed AI
game playing
game theory
genetic algorithms
geometric reasoning
heuristics
human computer interaction
inductive logic programming
information agents
information extraction
information retrieval
intelligent databases
intelligent query processing
knowledge acquisition
knowledge discovery
knowledge engineering
knowledge representation
lifelike characters
logic programming
machine learning
machine translation
market-oriented programming
markov decision processes
mathematical foundations
model-based reasoning
multiagent systems
natural language
negotiation
neural networks
nonmonotonic reasoning
ontologies
perception
philosophical foundations
planning
preferences
probabilistic reasoning
problem solving
qualitative reasoning
reactive control
real-time systems
reasoning about actions and change
reinforcement learning
resource-bounded reasoning
robotics
rule learning
satisfiability
scheduling
scientific discovery
search
semantic web
software agents
spatial reasoning
spatial and temporal databases
speech processing
temporal reasoning
theorem proving
uncertainty
user interfaces
user modeling
virtual reality
vision
web agents
web intelligence
web mining
web search

==> theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

